ALMA observations of the dense and shocked gas in the nuclear region of NGC 4038 (Antennae galaxies)

We present 1" (<100 pc) resolution maps of millimeter emission from five molecules-CN, HCN, HCO+, CH3OH, and HNCO-obtained towards NGC 4038, which is the northern galaxy of the mid-stage merger, Antennae galaxies, with the Atacama Large Millimeter/submillimeter Array. Three molecules (CN, CH3OH, and HNCO) were detected for the first time in the nuclear region of NGC 4038. High-resolution mapping reveals a systematic difference in distributions of different molecular species and continuum emission. Active star forming regions identified by the 3 mm and 850 um continuum emission are offset from the gas-rich region associated with the HCN (1-0) and CO (3-2) peaks. The CN (1-0)/HCN (1-0) line ratios are enhanced (CN/HCN = 0.8-1.2) in the star forming regions, suggesting that the regions are photon dominated. The large molecular gas mass (10^8 Msun) within a 0.6" (~60 pc) radius of the CO (3-2) peak and a high dense gas fraction (>20 %) suggested by the HCN (1-0)/CO (3-2) line ratio may signify a future burst of intense star formation there. The shocked gas traced in the CH3OH and HNCO emission indicates sub-kpc scale molecular shocks. We suggest that the molecular shocks may be driven by collisions between inflowing gas and the central massive molecular complex.

==> 00README.XXX.txt <==
nohypertex
